Census of Gaseous Satellites around Local Spiral Galaxies

We present a search for gas-containing dwarf galaxies as satellite systems around nearby spiral galaxies using 21 cm neutral hydrogen (HI) data from the Arecibo Legacy Fast ALFA (ALFALFA) Survey. We have identified 15 spiral `primary' galaxies in a local volume of 10 Mpc with a range of total masses, and have found 19 gas-containing dwarf satellite candidates within the primaries' virial volumes ($R_{200}$) and 46 candidates within $2R_{200}$. Our sensitivity using ALFALFA data converts to $M_{\rm HI} \approx 7.4 \times 10^{6}$ $M_{\odot}$ at 10 Mpc, which includes 13 of the 26 gaseous dwarf galaxies in the Local Group, and the HI properties of our sample are overall similar to these 13. We found $0-3$ gaseous satellites per host galaxy within $R_{200}$ and $0-5$ within $2R_{200}$, which agrees with the low numbers present for the Milky Way and M31. There is also agreement with the star-forming satellite numbers per host in the deep optical surveys SAGA and ELVES, and the Auriga cosmological simulations. When scaled to $R_{200}$, the optical surveys do not show a trend of increasing quenched fraction with host mass; there is a slight increase in the total number of gaseous satellites with host mass for our sample. The low numbers of gaseous/star-forming satellites around spiral hosts are consistent with the idea that a universal and effective satellite quenching mechanism, such as ram pressure stripping by the host halo, is likely at play.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
